Flip colouring of graphs

It is proved that for integers $b, r$ such that $3 \leq b < r \leq \binom{b+1}{2} - 1$, there exists a red/blue edge-colored graph such that the red degree of every vertex is $r$, the blue degree of every vertex is $b$, yet in the closed neighborhood of every vertex there are more blue edges than red edges. The upper bound $r \le \binom{b+1}{2}-1$ is best possible for any $b \ge 3$. We further extend this theorem to more than two colours, and to larger neighbourhoods. A useful result required in some of our proofs, of independent interest, is that for integers $r,t$ such that $0 \leq t \le \frac{r^2}{2} - 5r^{3/2}$, there exists an $r$-regular graph in which each open neighborhood induces precisely $t$ edges. Several explicit constructions are introduced and relationships with constant linked graphs, $(r,b)$-regular graphs and vertex transitive graphs are revealed.

==> figures/flip_4_3_smallest.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=vertex] (0) at (0, 4) {};
		\node [style=vertex] (1) at (-3, 3) {};
		\node [style=vertex] (2) at (3, 3) {};
		\node [style=vertex] (3) at (-4, 0) {};
		\node [style=vertex] (4) at (4, 0) {};
		\node [style=vertex] (5) at (-3, -3) {};
		\node [style=vertex] (6) at (3, -3) {};
		\node [style=vertex] (7) at (0, -4) {};
		\node [style=vertex] (8) at (0, 6.75) {};
		\node [style=vertex] (9) at (6.75, 0) {};
		\node [style=vertex] (10) at (0, -6.75) {};
		\node [style=vertex] (11) at (-6.75, 0) {};
		\node [style=vertex] (12) at (-5, 5) {};
		\node [style=vertex] (13) at (5, 5) {};
		\node [style=vertex] (14) at (5, -5) {};
		\node [style=vertex] (15) at (-5, -5) {};
		\node [style=vertex] (16) at (13, -0.5) {};
		\node [style=vertex] (17) at (14.5, -0.5) {};
		\node [style=vertex] (18) at (16, -0.5) {};
		\node [style=vertex] (19) at (17.5, -0.5) {};
		\node [style=vertex] (20) at (19, -0.5) {};
		\node [style=vertex] (21) at (16, 2) {};
		\node [style=vertex] (22) at (20.5, -0.5) {};
		\node [style=vertex] (23) at (11.5, -0.5) {};
		\node [style=none] (24) at (5.75, 5) {$v$};
		\node [style=none] (26) at (16, -3) {$N[v]$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style={blue_edge}] (8) to (13);
		\draw [style={blue_edge}] (13) to (9);
		\draw [style={blue_edge}] (9) to (14);
		\draw [style={blue_edge}] (14) to (10);
		\draw [style={blue_edge}] (10) to (15);
		\draw [style={blue_edge}] (15) to (11);
		\draw [style={blue_edge}] (11) to (12);
		\draw [style={blue_edge}] (12) to (8);
		\draw [style={blue_edge}] (8) to (0);
		\draw [style={blue_edge}] (12) to (1);
		\draw [style={blue_edge}] (11) to (3);
		\draw [style={blue_edge}] (15) to (5);
		\draw [style={blue_edge}] (10) to (7);
		\draw [style={blue_edge}] (14) to (6);
		\draw [style={blue_edge}] (9) to (4);
		\draw [style={blue_edge}] (13) to (2);
		\draw [style={blue_edge}] (1) to (0);
		\draw [style={blue_edge}] (0) to (2);
		\draw [style={blue_edge}] (2) to (4);
		\draw [style={blue_edge}] (4) to (6);
		\draw [style={blue_edge}] (7) to (6);
		\draw [style={blue_edge}] (7) to (5);
		\draw [style={blue_edge}] (5) to (3);
		\draw [style={blue_edge}] (3) to (1);
		\draw [style={red_edge}] (1) to (8);
		\draw [style={red_edge}] (8) to (5);
		\draw [style={red_edge}] (8) to (6);
		\draw [style={red_edge}] (8) to (2);
		\draw [style={red_edge}] (12) to (3);
		\draw [style={red_edge}] (12) to (0);
		\draw [style={red_edge}] (12) to (7);
		\draw [style={red_edge}] (12) to (4);
		\draw [style={red_edge}] (11) to (1);
		\draw [style={red_edge}] (11) to (5);
		\draw [style={red_edge}] (11) to (6);
		\draw [style={red_edge}] (11) to (2);
		\draw [style={red_edge}] (15) to (3);
		\draw [style={red_edge}] (15) to (0);
		\draw [style={red_edge}] (15) to (7);
		\draw [style={red_edge}] (15) to (4);
		\draw [style={red_edge}] (10) to (5);
		\draw [style={red_edge}] (10) to (6);
		\draw [style={red_edge}] (10) to (1);
		\draw [style={red_edge}] (10) to (2);
		\draw [style={red_edge}] (14) to (7);
		\draw [style={red_edge}] (14) to (4);
		\draw [style={red_edge}] (14) to (3);
		\draw [style={red_edge}] (14) to (0);
		\draw [style={red_edge}] (9) to (6);
		\draw [style={red_edge}] (9) to (2);
		\draw [style={red_edge}] (9) to (5);
		\draw [style={red_edge}] (9) to (1);
		\draw [style={red_edge}] (13) to (4);
		\draw [style={red_edge}] (0) to (13);
		\draw [style={red_edge}] (13) to (3);
		\draw [style={red_edge}] (13) to (7);
		\draw [style={red_edge}] (23) to (21);
		\draw [style={red_edge}] (21) to (16);
		\draw [style={red_edge}] (21) to (17);
		\draw [style={red_edge}] (21) to (18);
		\draw [style={blue_edge}] (21) to (19);
		\draw [style={blue_edge}] (21) to (20);
		\draw [style={blue_edge}] (21) to (22);
		\draw [style={red_edge}] (19) to (20);
		\draw [style={red_edge}] (20) to (22);
		\draw [style={blue_edge}, bend right=45] (18) to (20);
		\draw [style={blue_edge}] (18) to (19);
		\draw [style={blue_edge}, bend left] (17) to (20);
		\draw [style={blue_edge}, bend right=45] (17) to (22);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/on_grmblm_n7.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=vertex] (0) at (-1.75, -2.25) {};
		\node [style=vertex] (1) at (-1.75, 2.25) {};
		\node [style=vertex] (2) at (-1, -1) {};
		\node [style=vertex] (3) at (-1, 1) {};
		\node [style=vertex] (4) at (1, -1) {};
		\node [style=vertex] (5) at (1, 1) {};
		\node [style=vertex] (8) at (3, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style={red_edge}] (0) to (1);
		\draw [style={red_edge}] (0) to (2);
		\draw [style={red_edge}] (1) to (3);
		\draw [style={red_edge}] (0) to (4);
		\draw [style={red_edge}] (1) to (5);
		\draw [style={red_edge}] (4) to (8);
		\draw [style={red_edge}] (5) to (8);
		\draw [style={blue_edge}] (4) to (5);
		\draw [style={blue_edge}] (2) to (3);
		\draw [style={blue_edge}] (2) to (4);
		\draw [style={blue_edge}] (3) to (5);
		\draw [style={blue_edge}] (2) to (5);
		\draw [style={blue_edge}] (3) to (4);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/on_grmblm_n8.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=vertex] (2) at (-1, -1) {};
		\node [style=vertex] (3) at (-1, 1) {};
		\node [style=vertex] (4) at (1, -1) {};
		\node [style=vertex] (5) at (1, 1) {};
		\node [style=vertex] (8) at (2, 0) {};
		\node [style=vertex] (9) at (0, 2) {};
		\node [style=vertex] (10) at (0, -2) {};
		\node [style=vertex] (11) at (-2, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style={red_edge}] (4) to (8);
		\draw [style={red_edge}] (5) to (8);
		\draw [style={blue_edge}] (4) to (5);
		\draw [style={blue_edge}] (2) to (3);
		\draw [style={blue_edge}] (2) to (4);
		\draw [style={blue_edge}] (3) to (5);
		\draw [style={blue_edge}] (2) to (5);
		\draw [style={blue_edge}] (3) to (4);
		\draw [style={red_edge}] (10) to (4);
		\draw [style={red_edge}] (10) to (2);
		\draw [style={red_edge}] (2) to (11);
		\draw [style={red_edge}] (11) to (3);
		\draw [style={red_edge}] (3) to (9);
		\draw [style={red_edge}] (9) to (5);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/triangle_two_labelings.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=vertex] (0) at (-5, 4) {};
		\node [style=vertex] (1) at (-6.75, 1) {};
		\node [style=vertex] (2) at (-3.25, 1) {};
		\node [style=vertex] (3) at (10, 4) {};
		\node [style=vertex] (4) at (8.25, 1) {};
		\node [style=vertex] (5) at (11.75, 1) {};
		\node [style=vertex] (6) at (0, 4) {};
		\node [style=vertex] (7) at (-1.75, 1) {};
		\node [style=vertex] (8) at (1.75, 1) {};
		\node [style=vertex] (9) at (15, 4) {};
		\node [style=vertex] (10) at (13.25, 1) {};
		\node [style=vertex] (11) at (16.75, 1) {};
		\node [style=vertex] (12) at (5, 4) {};
		\node [style=vertex] (13) at (3.25, 1) {};
		\node [style=vertex] (14) at (6.75, 1) {};
		\node [style=vertex] (15) at (20, 4) {};
		\node [style=vertex] (16) at (18.25, 1) {};
		\node [style=vertex] (17) at (21.75, 1) {};
		\node [style=none] (18) at (-5, -0.5) {Type $BBB$};
		\node [style=none] (19) at (0, -0.5) {Type $BRB$};
		\node [style=none] (20) at (5, -0.5) {Type $RRB$};
		\node [style=none] (21) at (10, -0.5) {Type $BBR$};
		\node [style=none] (22) at (15, -0.5) {Type $BRR$};
		\node [style=none] (23) at (20, -0.5) {Type $RRR$};
		\node [style=none] (24) at (-5.75, 4.5) {$v$};
		\node [style=none] (25) at (-0.75, 4.5) {$v$};
		\node [style=none] (26) at (4.25, 4.5) {$v$};
		\node [style=none] (27) at (9.25, 4.5) {$v$};
		\node [style=none] (28) at (14.25, 4.5) {$v$};
		\node [style=none] (29) at (19.25, 4.5) {$v$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style={blue_edge}] (0) to (1);
		\draw [style={blue_edge}] (0) to (2);
		\draw [style={blue_edge}] (1) to (2);
		\draw [style={blue_edge}] (3) to (4);
		\draw [style={blue_edge}] (3) to (5);
		\draw [style={blue_edge}] (6) to (7);
		\draw [style={blue_edge}] (7) to (8);
		\draw [style={red_edge}] (4) to (5);
		\draw [style={red_edge}] (6) to (8);
		\draw [style={blue_edge}] (9) to (10);
		\draw [style={red_edge}] (9) to (11);
		\draw [style={red_edge}] (10) to (11);
		\draw [style={blue_edge}] (13) to (14);
		\draw [style={red_edge}] (13) to (12);
		\draw [style={red_edge}] (12) to (14);
		\draw [style={red_edge}] (16) to (15);
		\draw [style={red_edge}] (15) to (17);
		\draw [style={red_edge}] (17) to (16);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/weak_flip_3_2_smallest.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=vertex] (0) at (-8.5, 4.75) {};
		\node [style=vertex] (1) at (-6, 4.75) {};
		\node [style=vertex] (2) at (-8.5, -4.75) {};
		\node [style=vertex] (3) at (-6, -4.75) {};
		\node [style=vertex] (4) at (-12, -1.25) {};
		\node [style=vertex] (5) at (-12, 1.25) {};
		\node [style=vertex] (6) at (-2.5, 1.25) {};
		\node [style=vertex] (7) at (-2.5, -1.25) {};
		\node [style=vertex] (8) at (-3.75, 3.5) {};
		\node [style=vertex] (9) at (-3.75, -3.5) {};
		\node [style=vertex] (10) at (-10.75, -3.5) {};
		\node [style=vertex] (11) at (-10.75, 3.5) {};
		\node [style=vertex] (12) at (1.5, -1) {};
		\node [style=vertex] (13) at (3, -1) {};
		\node [style=vertex] (14) at (4.5, -1) {};
		\node [style=vertex] (15) at (6, -1) {};
		\node [style=vertex] (16) at (7.5, -1) {};
		\node [style=vertex] (17) at (4.5, 1) {};
		\node [style=none] (18) at (-1.75, 1.25) {$v$};
		\node [style=none] (19) at (4.5, -2.5) {$N[v]$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style={red_edge}] (0) to (1);
		\draw [style={red_edge}] (1) to (8);
		\draw [style={red_edge}] (8) to (6);
		\draw [style={red_edge}] (6) to (7);
		\draw [style={red_edge}] (7) to (9);
		\draw [style={red_edge}] (9) to (3);
		\draw [style={red_edge}] (3) to (2);
		\draw [style={red_edge}] (2) to (10);
		\draw [style={red_edge}] (10) to (4);
		\draw [style={red_edge}] (4) to (5);
		\draw [style={red_edge}] (5) to (11);
		\draw [style={red_edge}] (11) to (0);
		\draw [style={red_edge}] (0) to (3);
		\draw [style={red_edge}] (11) to (9);
		\draw [style={red_edge}] (5) to (7);
		\draw [style={red_edge}] (4) to (6);
		\draw [style={red_edge}] (10) to (8);
		\draw [style={red_edge}] (2) to (1);
		\draw [style={blue_edge}] (5) to (8);
		\draw [style={blue_edge}] (11) to (6);
		\draw [style={blue_edge}] (0) to (7);
		\draw [style={blue_edge}] (1) to (9);
		\draw [style={blue_edge}] (8) to (3);
		\draw [style={blue_edge}] (6) to (2);
		\draw [style={blue_edge}] (7) to (10);
		\draw [style={blue_edge}] (9) to (4);
		\draw [style={blue_edge}] (3) to (5);
		\draw [style={blue_edge}] (2) to (11);
		\draw [style={blue_edge}] (10) to (0);
		\draw [style={blue_edge}] (4) to (1);
		\draw [style={red_edge}] (12) to (17);
		\draw [style={red_edge}] (17) to (13);
		\draw [style={red_edge}] (17) to (14);
		\draw [style={blue_edge}] (17) to (15);
		\draw [style={blue_edge}] (17) to (16);
		\draw [style={blue_edge}] (15) to (16);
	\end{pgfonlayer}
\end{tikzpicture}

